Peer-to-Peer (P2P) Electricity Markets for Low Voltage Networks

We develop a clearance and settlement model for Peer-to-Peer (P2P) energy trading in low-voltage networks. The model enables direct transactions between parties within an open and distributed system and integrates unused capacity while respecting network constraints. We evaluate the model through simulations of different scenarios (normal operating conditions and extreme conditions) for 24-hour time blocks. Our simulations highlight the benefits of our model in a decentralized energy system, notably its ability to deal with high-trade volumes.

==> data/cluster_medians.csv <==
Hour,Cluster_0,Cluster_2,Cluster_1
0,1.6062899820454288,3.1542535997877614,2.482767662572097
1,1.5196434107408285,3.000622251368,2.3116361402325856
2,1.4958946586201316,3.020216721725935,2.200674815590236
3,1.4949523314773263,3.1236419640306856,2.1220124667025706
4,1.5805920716645643,3.269917261441636,2.0896552107520896
5,1.848416242899402,3.5003910253340487,2.252032961033768
6,2.1497260933870552,3.8893614066556634,2.5491859694079304
7,2.2616135549853467,4.253800138871182,2.7558527231558574
8,2.313013501083347,4.283941468800869,2.9658559544129126
9,2.3595271808580027,4.0596927686239415,3.2233105381343288
10,2.390277539803516,3.8211007723334953,3.4841003819257867
11,2.4187854361715355,3.5871028029668004,3.738138688595732
12,2.370187537759557,3.4250930053342517,3.9639248912699068
13,2.32147215368708,3.1988688033949146,4.136862981446119
14,2.391064343211755,3.044346081400998,4.343211467529888
15,2.5842156938581717,3.060778605535916,4.59239978210201
16,2.88147987648731,3.3066687412734908,4.8431197029058275
17,3.1345633089633886,3.790643462314537,4.923412176315586
18,3.298793925805668,4.215746292594865,4.791277027857319
19,3.351651360859164,4.416947181964326,4.612776764491373
20,3.2358856236181053,4.411817131561772,4.40467487717424
21,2.7455705965503325,4.262404386500442,3.837013168074576
22,2.1333106150004895,3.9212062674371415,3.1577918631735056
23,1.7872675547675863,3.436586337476395,2.730985900723963


==> data/cluster_medians_solar.csv <==
Hour,Cluster_1,Cluster_0,Cluster_2
0,0.0,0.0,0.0
1,0.0,0.0,0.0
2,0.0,0.0,0.0
3,0.0,0.0,0.0
4,0.0,0.0,0.0
5,0.0,8.480710626846216e-05,0.027
6,8.50456051563417e-30,0.045700550655118105,0.18
7,0.020999999879968312,0.3513163892131244,0.5349999999965183
8,0.23199999826915368,0.8617321500411019,0.917
9,0.766,1.1972634471538623,1.229
10,1.026,1.4514780486369045,1.4400000000047752
11,1.215,1.5775459363729192,1.586
12,1.2389999996219068,1.5815356999177965,1.5870000000009654
13,1.1069999998668858,1.4871342436620942,1.497
14,0.9079999999921288,1.2758303336933245,1.3200000000014451
15,0.622,1.0074554062995227,1.058
16,0.291,0.6503761286655988,0.745
17,0.001,0.25761723736348097,0.394
18,0.0,0.021650137821743142,0.12799999998942238
19,0.0,0.0,0.010999999997781514
20,0.0,0.0,0.0
21,0.0,0.0,0.0
22,0.0,0.0,0.0
23,0.0,0.0,0.0


==> data/edges_list.csv <==
Source,Target
0,1
1,2
1,20
1,52
1,62
2,3
2,11
20,21
20,36
52,53
52,57
62,63
62,71
3,4
3,12
21,22
21,37
53,54
53,58
63,64
63,72
4,5
4,13
22,23
22,38
54,55
54,59
64,65
64,73
5,6
5,14
23,24
23,39
55,56
55,60
65,66
65,74
6,7
6,15
24,25
24,40
56,61
66,67
66,75
7,8
7,16
25,26
25,41
67,68
67,76
8,9
8,17
26,27
26,42
68,69
68,77
9,10
9,18
10,19
27,28
27,43
28,29
28,44
29,30
29,45
30,31
30,46
31,32
31,47
32,33
32,48
33,34
33,49
34,35
34,50
35,51
69,70
69,78
70,79


==> data/pos_edges_list.csv <==
X,Y,Node
520.0,1314.0,0
520.0,1242.0,1
340.0,1170.0,2
484.0,1170.0,20
556.0,1170.0,52
700.0,1170.0,62
268.0,1098.0,3
340.0,1098.0,11
412.0,1098.0,21
484.0,1098.0,36
556.0,1098.0,53
628.0,1098.0,57
700.0,1098.0,63
772.0,1098.0,71
221.0,1026.0,4
293.0,1026.0,12
365.0,1026.0,22
437.0,1026.0,37
531.0,1026.0,54
603.0,1026.0,58
687.0,1026.0,64
759.0,1026.0,72
198.0,954.0,5
270.0,954.0,13
342.0,954.0,23
414.0,954.0,38
505.0,954.0,55
577.0,954.0,59
668.0,954.0,65
740.0,954.0,73
178.0,882.0,6
250.0,882.0,14
322.0,882.0,24
394.0,882.0,39
472.0,882.0,56
544.0,882.0,60
623.0,882.0,66
695.0,882.0,74
135.0,810.0,7
207.0,810.0,15
315.0,810.0,25
387.0,810.0,40
472.0,810.0,61
554.0,810.0,67
626.0,810.0,75
99.0,738.0,8
171.0,738.0,16
63.0,666.0,9
135.0,666.0,17
27.0,594.0,10
99.0,594.0,18
27.0,522.0,19
315.0,738.0,26
387.0,738.0,41
315.0,666.0,27
387.0,666.0,42
311.0,594.0,28
383.0,594.0,43
275.0,522.0,29
347.0,522.0,44
239.0,450.0,30
311.0,450.0,45
203.0,378.0,31
275.0,378.0,46
167.0,306.0,32
239.0,306.0,47
131.0,234.0,33
203.0,234.0,48
95.0,162.0,34
167.0,162.0,49
59.0,90.0,35
131.0,90.0,50
59.0,18.0,51
509.0,738.0,68
581.0,738.0,76
509.0,666.0,69
581.0,666.0,77
491.0,594.0,70
563.0,594.0,78
491.0,522.0,79


==> data/slack_power_adjustments_p2p_trades.csv <==
Hour,Inverted Slack Power Adjustments,Top Line of Stack (P2P trades),Total Load (MWh)
0,0.06425159928181715,0.06425159928181715,0.06425159928181715
1,0.06078573642963313,0.06078573642963313,0.06078573642963313
2,0.05983578634480526,0.05983578634480526,0.05983578634480526
3,0.059798093259093056,0.059798093259093056,0.059798093259093056
4,0.06322368286658259,0.06322368286658259,0.06322368286658259
5,0.07393664971597608,0.07393664971597608,0.07393664971597608
6,0.08507503272237986,0.08598904373548222,0.08598904373548222
7,0.08343821441515138,0.09046454219941387,0.09046454219941387
8,0.07528589704251186,0.09252054004333389,0.09252054004333389
9,0.07043581829124285,0.0943810872343201,0.09438108723432011
10,0.06658154061940252,0.09561110159214062,0.09561110159214063
11,0.06520049871940303,0.09675141744686142,0.09675141744686143
12,0.06317678751202635,0.09480750151038228,0.09480750151038228
13,0.06311620127424131,0.0928588861474832,0.0928588861474832
14,0.07012596705460372,0.09564257372847021,0.09564257372847021
15,0.08321951962833644,0.1033686277543269,0.1033686277543269
16,0.10225167248618042,0.11525919505949239,0.11525919505949239
17,0.12023018761126593,0.12538253235853555,0.12538253235853555
18,0.13151875427579185,0.13195175703222672,0.13195175703222672
19,0.13406605443436656,0.13406605443436656,0.13406605443436656
20,0.1294354249447242,0.1294354249447242,0.1294354249447242
21,0.10982282386201331,0.10982282386201331,0.10982282386201331
22,0.08533242460001957,0.08533242460001957,0.08533242460001957
23,0.07149070219070346,0.07149070219070346,0.07149070219070346


==> data/slack_power_adjustments_p2p_trades_44.csv <==
Hour,Inverted Slack Power Adjustments,Top Line of Stack (P2P trades),Total Load (MWh)
0,0.009637739892272571,0.009637739892272571,0.009637739892272571
1,0.009117860464444969,0.009117860464444969,0.009117860464444969
2,0.008975367951720789,0.008975367951720789,0.008975367951720789
3,0.008969713988863958,0.008969713988863958,0.008969713988863958
4,0.009483552429987389,0.009483552429987389,0.009483552429987389
5,0.011090497457396412,0.011090497457396412,0.011090497457396412
6,0.012898356560322333,0.012898356560322333,0.012898356560322333
7,0.01344368133063227,0.01356968132991208,0.01356968132991208
8,0.012486081016885163,0.013878081006500084,0.013878081006500084
9,0.009561163085148015,0.014157163085148014,0.014157163085148016
10,0.008185665238821095,0.014341665238821095,0.014341665238821095
11,0.007222712617029214,0.014512712617029215,0.014512712617029215
12,0.006787125228825901,0.014221125226557342,0.014221125226557342
13,0.007286832922921163,0.01392883292212248,0.01392883292212248
14,0.00889838605931776,0.014346386059270532,0.014346386059270532
15,0.011773294163149034,0.015505294163149035,0.015505294163149035
16,0.015542879258923859,0.017288879258923858,0.017288879258923858
17,0.018801379853780335,0.018807379853780334,0.018807379853780334
18,0.01979276355483401,0.01979276355483401,0.01979276355483401
19,0.020109908165154983,0.020109908165154983,0.020109908165154983
20,0.019415313741708632,0.019415313741708632,0.019415313741708632
21,0.016473423579301996,0.016473423579301996,0.016473423579301996
22,0.012799863690002935,0.012799863690002935,0.012799863690002935
23,0.010723605328605518,0.010723605328605518,0.010723605328605518


==> tables/pos_edges_list.csv <==
X,Y,Node
520.0,1314.0,0
520.0,1242.0,1
340.0,1170.0,2
484.0,1170.0,20
556.0,1170.0,52
700.0,1170.0,62
268.0,1098.0,3
340.0,1098.0,11
412.0,1098.0,21
484.0,1098.0,36
556.0,1098.0,53
628.0,1098.0,57
700.0,1098.0,63
772.0,1098.0,71
221.0,1026.0,4
293.0,1026.0,12
365.0,1026.0,22
437.0,1026.0,37
531.0,1026.0,54
603.0,1026.0,58
687.0,1026.0,64
759.0,1026.0,72
198.0,954.0,5
270.0,954.0,13
342.0,954.0,23
414.0,954.0,38
505.0,954.0,55
577.0,954.0,59
668.0,954.0,65
740.0,954.0,73
178.0,882.0,6
250.0,882.0,14
322.0,882.0,24
394.0,882.0,39
472.0,882.0,56
544.0,882.0,60
623.0,882.0,66
695.0,882.0,74
135.0,810.0,7
207.0,810.0,15
315.0,810.0,25
387.0,810.0,40
472.0,810.0,61
554.0,810.0,67
626.0,810.0,75
99.0,738.0,8
171.0,738.0,16
63.0,666.0,9
135.0,666.0,17
27.0,594.0,10
99.0,594.0,18
27.0,522.0,19
315.0,738.0,26
387.0,738.0,41
315.0,666.0,27
387.0,666.0,42
311.0,594.0,28
383.0,594.0,43
275.0,522.0,29
347.0,522.0,44
239.0,450.0,30
311.0,450.0,45
203.0,378.0,31
275.0,378.0,46
167.0,306.0,32
239.0,306.0,47
131.0,234.0,33
203.0,234.0,48
95.0,162.0,34
167.0,162.0,49
59.0,90.0,35
131.0,90.0,50
59.0,18.0,51
509.0,738.0,68
581.0,738.0,76
509.0,666.0,69
581.0,666.0,77
491.0,594.0,70
563.0,594.0,78
491.0,522.0,79

